Sensitivity of the Roman Coronagraph Instrument to Exozodiacal Dust

Exozodiacal dust, warm debris from comets and asteroids in and near the habitable zone of stellar systems, reveals the physical processes that shape planetary systems. Scattered light from this dust is also a source of background flux which must be overcome by future missions to image Earthlike planets. This study quantifies the sensitivity of the Nancy Grace Roman Space Telescope Coronagraph to light scattered by exozodi, the zodiacal dust around other stars. Using a sample of 149 nearby stars, previously selected for optimum detection of habitable exoplanets by space observatories, we find the maximum number of exozodiacal disks with observable \textit{inner} habitable zone boundaries is six and the number of observable outer habitable boundaries is 74. One zodi was defined as the visible-light surface brightness of 22 $m_{\rm V}\ $arcsec$^{-2}$ around a solar-mass star, approximating the scattered light brightness in visible light at the Earth-equivalent insolation. In the speckle limited case, where the signal-to-noise ratio is limited by speckle temporal stability rather than shot noise, the median $5\sigma$ sensitivity to habitable zone exozodi is 12 zodi per resolution element. This estimate is calculated at the inner-working angle of the coronagraph, for the current best estimate performance, neglecting margins on the uncertainty in instrument performance and including a post-processing speckle suppression factor. For an log-norm distribution of exozodi levels with a median exozodi of 3$\times$ the solar zodi, we find that the Roman Coronagraph would be able to make 5$\sigma$ detections of exozodiacal disks in scattered light from 13 systems with a 95\% confidence interval spanning 7-20 systems. This sensitivity allows Roman Coronagraph to complement ground-based measurements of exozodiacal thermal emission and constrain dust albedos.

==> HIP_names.txt <==
37279,
97649,
113368,
57632,
67927,
2021,
102422,
22449,
17378,
8102,
95501,
99240,
3821,
16537,
98036,
57757,
27072,
28103,
109176,
78072,
27321,
14632,
50954,
70497,
59199,
7513,
12777,
116771,
102485,
15510,
92043,
1599,
64394,
112447,
61317,
105858,
17651,
108870,
67153,
16852,
19849,
61174,
77257,
12843,
71284,
96100,
34834,
77760,
46509,
24813,
64924,
76829,
23693,
16245,
104214,
39903,
15457,
64408,
86486,
4151,
10644,
51459,
57443,
65721,
86736,
80686,
82860,
910,
47592,
5862,
109422,
73996,
29271,
53721,
25278,
97295,
48113,
95447,
88745,
86796,
7981,
29800,
25110,
97675,
40843,
45333,
104217,
64792,
3909,
15371,
56997,
114622,
32480,
47080,
49081,
80337,
73184,
84862,
78459,
12653,
18859,
58576,
32439,
89042,
79672,
22263,
8362,
15330,
7978,
99825,
3765,
35136,
107649,
12114,
38908,
42438,
105090,
81300,
75181,
98767,
26394,
3093,
49908,
84478,
43587,
3583,
23311,
56452,
72848,
40693,
13402,
100017,
114046,
54035,
27435,
544,
113283,
26779,
1475,
68184,
32984,
88972,
10798,
86400,
41926,
57939,
85235,
42808,
25878,


==> forsubmission_2 arxiv/HIP_names.txt <==
37279,
97649,
113368,
57632,
67927,
2021,
102422,
22449,
17378,
8102,
95501,
99240,
3821,
16537,
98036,
57757,
27072,
28103,
109176,
78072,
27321,
14632,
50954,
70497,
59199,
7513,
12777,
116771,
102485,
15510,
92043,
1599,
64394,
112447,
61317,
105858,
17651,
108870,
67153,
16852,
19849,
61174,
77257,
12843,
71284,
96100,
34834,
77760,
46509,
24813,
64924,
76829,
23693,
16245,
104214,
39903,
15457,
64408,
86486,
4151,
10644,
51459,
57443,
65721,
86736,
80686,
82860,
910,
47592,
5862,
109422,
73996,
29271,
53721,
25278,
97295,
48113,
95447,
88745,
86796,
7981,
29800,
25110,
97675,
40843,
45333,
104217,
64792,
3909,
15371,
56997,
114622,
32480,
47080,
49081,
80337,
73184,
84862,
78459,
12653,
18859,
58576,
32439,
89042,
79672,
22263,
8362,
15330,
7978,
99825,
3765,
35136,
107649,
12114,
38908,
42438,
105090,
81300,
75181,
98767,
26394,
3093,
49908,
84478,
43587,
3583,
23311,
56452,
72848,
40693,
13402,
100017,
114046,
54035,
27435,
544,
113283,
26779,
1475,
68184,
32984,
88972,
10798,
86400,
41926,
57939,
85235,
42808,
25878,


==> forsubmission_2 arxiv/hip_nums_only.csv <==
37279 \\
97649 \\
113368 \\
57632 \\
67927 \\
2021 \\
107556 \\
102422 \\
22449 \\
17378 \\
8102 \\
95501 \\
99240 \\
3821 \\
16537 \\
98036 \\
57757 \\
27072 \\
28103 \\
109176 \\
78072 \\
27321 \\
14632 \\
50954 \\
70497 \\
59199 \\
7513 \\
12777 \\
116771 \\
102485 \\
15510 \\
92043 \\
1599 \\
64394 \\
112447 \\
61317 \\
105858 \\
17651 \\
108870 \\
67153 \\
16852 \\
19849 \\
61174 \\
77257 \\
12843 \\
71284 \\
96100 \\
34834 \\
77760 \\
46509 \\
24813 \\
64924 \\
76829 \\
23693 \\
16245 \\
104214 \\
39903 \\
15457 \\
64408 \\
86486 \\
4151 \\
10644 \\
51459 \\
57443 \\
65721 \\
86736 \\
80686 \\
82860 \\
910 \\
47592 \\
5862 \\
109422 \\
73996 \\
29271 \\
53721 \\
25278 \\
97295 \\
48113 \\
95447 \\
88745 \\
86796 \\
7981 \\
29800 \\
25110 \\
97675 \\
40843 \\
45333 \\
104217 \\
64792 \\
3909 \\
15371 \\
56997 \\
114622 \\
32480 \\
47080 \\
49081 \\
80337 \\
73184 \\
84862 \\
78459 \\
12653 \\
18859 \\
58576 \\
32439 \\
89042 \\
79672 \\
22263 \\
8362 \\
15330 \\
7978 \\
99825 \\
3765 \\
35136 \\
107649 \\
12114 \\
38908 \\
42438 \\
105090 \\
81300 \\
75181 \\
98767 \\
26394 \\
3093 \\
49908 \\
84478 \\
43587 \\
3583 \\
23311 \\
56452 \\
72848 \\
40693 \\
13402 \\
100017 \\
114046 \\
54035 \\
27435 \\
544 \\
113283 \\
26779 \\
1475 \\
68184 \\
32984 \\
88972 \\
10798 \\
86400 \\
41926 \\
57939 \\
85235 \\
42808 \\
25878 \\


==> hip_nums_only.csv <==
37279 \\
97649 \\
113368 \\
57632 \\
67927 \\
2021 \\
107556 \\
102422 \\
22449 \\
17378 \\
8102 \\
95501 \\
99240 \\
3821 \\
16537 \\
98036 \\
57757 \\
27072 \\
28103 \\
109176 \\
78072 \\
27321 \\
14632 \\
50954 \\
70497 \\
59199 \\
7513 \\
12777 \\
116771 \\
102485 \\
15510 \\
92043 \\
1599 \\
64394 \\
112447 \\
61317 \\
105858 \\
17651 \\
108870 \\
67153 \\
16852 \\
19849 \\
61174 \\
77257 \\
12843 \\
71284 \\
96100 \\
34834 \\
77760 \\
46509 \\
24813 \\
64924 \\
76829 \\
23693 \\
16245 \\
104214 \\
39903 \\
15457 \\
64408 \\
86486 \\
4151 \\
10644 \\
51459 \\
57443 \\
65721 \\
86736 \\
80686 \\
82860 \\
910 \\
47592 \\
5862 \\
109422 \\
73996 \\
29271 \\
53721 \\
25278 \\
97295 \\
48113 \\
95447 \\
88745 \\
86796 \\
7981 \\
29800 \\
25110 \\
97675 \\
40843 \\
45333 \\
104217 \\
64792 \\
3909 \\
15371 \\
56997 \\
114622 \\
32480 \\
47080 \\
49081 \\
80337 \\
73184 \\
84862 \\
78459 \\
12653 \\
18859 \\
58576 \\
32439 \\
89042 \\
79672 \\
22263 \\
8362 \\
15330 \\
7978 \\
99825 \\
3765 \\
35136 \\
107649 \\
12114 \\
38908 \\
42438 \\
105090 \\
81300 \\
75181 \\
98767 \\
26394 \\
3093 \\
49908 \\
84478 \\
43587 \\
3583 \\
23311 \\
56452 \\
72848 \\
40693 \\
13402 \\
100017 \\
114046 \\
54035 \\
27435 \\
544 \\
113283 \\
26779 \\
1475 \\
68184 \\
32984 \\
88972 \\
10798 \\
86400 \\
41926 \\
57939 \\
85235 \\
42808 \\
25878 \\

